Device-independent randomness certification using multiple copies of entangled states

We demonstrate to what extent many copies of maximally entangled two-qubit states enable for generating a greater amount of certified randomness than that can be certified from a single copy. Although it appears that greater the dimension of the system implies a higher amount of randomness, the non-triviality lies in the device-independent simultaneous certification of generated randomness from many copies of entangled states. This is because, most of the two-outcome Bell inequalities (viz., Clauser-Horne-Shimony-Holt, Elegant, or Chain Bell inequality) are optimized for a single copy of two-qubit entangled state. Thus, such Bell inequalities can certify neither many copies of entangled states nor a higher amount of randomness. In this work, we suitably invoke a family of $n$-settings Bell inequalities which is optimized for $\lfloor n/2 \rfloor$ copies of maximally entangled two-qubit states, thereby, possess the ability to certify more randomness from many copies of two-qubit entangled state.

==> Submitted Phys. Lett. A/rN.txt <==
N       R 
2	1.2284
3	1.3425
4	1.415
5	1.4667
6	1.5061
7	1.5375
8	1.5632
9	1.585
10	1.6036
11	1.6198
12	1.6341
13	1.6468
14	1.6583
15	1.6686
16	1.6781
17	1.6867
18	1.6947
19	1.702
20	1.7089


==> Submitted Phys. Lett. A/rNqubit.txt <==
N       R 
2	1.2284
3	1.3425
4	1.1388
5	1.1024
6	1.0375

==> rN.txt <==
N       R 
2	1.2284
3	1.3425
4	1.415
5	1.4667
6	1.5061
7	1.5375
8	1.5632
9	1.585
10	1.6036
11	1.6198
12	1.6341
13	1.6468
14	1.6583
15	1.6686
16	1.6781
17	1.6867
18	1.6947
19	1.702
20	1.7089


==> rNqubit.txt <==
N       R 
2	1.2284
3	1.3425
4	1.1388
5	1.1024
6	1.0375
